Redefining Absent Keyphrases and their Effect on Retrieval Effectiveness

Neural keyphrase generation models have recently attracted much interest due to their ability to output absent keyphrases, that is, keyphrases that do not appear in the source text. In this paper, we discuss the usefulness of absent keyphrases from an Information Retrieval (IR) perspective, and show that the commonly drawn distinction between present and absent keyphrases is not made explicit enough. We introduce a finer-grained categorization scheme that sheds more light on the impact of absent keyphrases on scientific document retrieval. Under this scheme, we find that only a fraction (around 20%) of the words that make up keyphrases actually serves as document expansion, but that this small fraction of words is behind much of the gains observed in retrieval effectiveness. We also discuss how the proposed scheme can offer a new angle to evaluate the output of neural keyphrase generation models.

==> _attic/examples.txt <==
gakkai-e-0001384947
Study on the Structure of Index Data for Metasearch System
This paper proposes a new technique for Metasearch system, which is based on the grouping of both keywords and URLs. This technique enables metasearch systems to share information and to reflect the estimation of users' preference. With this system, users can search not only by their own keywords but by similarity of HTML documents. In this paper, we describe the principle of the grouping technique as well as the summary of the existing search systems
['Metasearch', 'Search System', 'Retrieval Support', "User's Behavior", 'Information Sharing', 'Information Retrieval']


gakkai-e-0000010836
Using Artificial Intelligence to Retrieve Financial Statistical Databases
We are surrounded by a large amount of information. But it is not so simple to get suitable financial statistics. How can we make it easy to get information we need? To solve the problem, recent AI techniques are considered useful. In this paper, we applied AI techniques to the domain of information retrieval for financial statistics. in which the expertise on financial statistics,databases,and IR commands is required, and the users need near optimal solutions even when the databases do not have exact solutions.
['financial statistics', 'database retrieval', 'information retrieval', 'expert system', 'artificial intelligence', 'case-based reasoning']




gakkai-e-0001583885
Data Extraction from HTTP Access Log Using LSI
HTTP (Hyper Text Transfer Protocol) access log possibly contains rich information useful for cache server allocation or pairings of servers in collaborative caching. However, conventional methods suffer intractability of the analysis due to the hugeness of the data. This paper adopts LSI (Latent Semantic Indexing), an automatic indexing technique recently used in information retrieval, to the logged data in order to estimate the similarity between two Internet domains. The effect of LSI is examined using actual HTTP log data.
['HTTP Log File', 'WWW', 'Kullback-Leibler Information', 'LSI', 'Information Extraction', 'Data Summarization']


gakkai-e-0001124897
User Suppot Narrowing Retrieval using the Unlimited Speculative Search Service
This paper presents the pleliminal evaluations of the Unlimited Speculative Search Service that uses speculative execution on multiprocessor systems. It predicts users' next queries and initiates the searches with the predicted queries before receiving them to accelerate narrowing the search space.We have implemented it on the EM-X which consists of 80 processors. On the EM-X, idling processors are used to predict the next queries and no predictions are made when all processors are busy.The experimental results show that the 53.8% of users' queries hit on the speculative searched results. Moreover, 42. l% of new search requests hit on the cached data that have been retrieved.
['WWW', 'Search Engine', 'Unlimited Speculative Execution', 'Information Retrieval', 'Parallel Processing', 'Narrowing Retrieval']

@inproceedings{10.1145/860435.860470,
author = {Cai, Lijuan and Hofmann, Thomas},
title = {Text Categorization by Boosting Automatically Extracted Concepts},
year = {2003},
isbn = {1581136463},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/860435.860470},
doi = {10.1145/860435.860470},
abstract = {Term-based representations of documents have found wide-spread use in information retrieval. However, one of the main shortcomings of such methods is that they largely disregard lexical semantics and, as a consequence, are not sufficiently robust with respect to variations in word usage.In this paper we investigate the use of concept-based document representations to supplement word- or phrase-based features. The utilized concepts are automatically extracted from documents via probabilistic latent semantic analysis. We propose to use AdaBoost to optimally combine weak hypotheses based on both types of features. Experimental results on standard benchmarks confirm the validity of our approach, showing that AdaBoost achieves consistent improvements by including additional semantic features in the learned ensemble.},
booktitle = {Proceedings of the 26th Annual International ACM SIGIR Conference on Research and Development in Informaion Retrieval},
pages = {182–189},
numpages = {8},
keywords = {boosting, lexical semantics, classification, concept extraction, document categorization, machine learning},
location = {Toronto, Canada},
series = {SIGIR '03}
}

P: boosting, lexical semantics
R: concept extraction, document categorizatio
M: machine learning
U: classification
